On the Vulnerability of UMOSFETs in Terrestrial Radiation Environments

The vulnerability of prominent silicon-based U-shaped Metal-Oxide-Semiconductor Field Effect Transistors (UMOSFET) to destructive radiation effects when operating in terrestrial atmospheric environments is addressed. It is known that secondary particles from nuclear reactions between atmospheric neutrons and the constituent materials of electronic devices can trigger Single-Event Burnout (SEB) destructive failure in power MOSFETs. The susceptibility of UMOSFETs to SEBs induced by atmospheric neutrons in accelerated tests are compared to that of similarly rated traditional Double-diffused MOSFET (DMOSFET) counterparts. Computational simulations are conducted to elucidate failure mechanisms and propose strategies to potentially enhance the survivability of next-generation UMOSFETs in high-reliability power systems operating on Earth.

==> Figures/SGAlberton-graphicalabstract.txt <==
Cosmic ray-induced neutrons can affect the reliability of UMOSFETs in atmospheric environments.
